Anomalous dilepton production from the Dirac sea in p+p collisions

In a recent work from the ALICE collaboration an excess of relatively soft dilepton pairs was reported in p+p collisions at $13$ TeV. In the report no satisfactory explanation was found via standard bremsstrahlung computations. In this letter, \textit{anomalous} dilepton pairs are produced non-perturbatively from the back-reaction of the vacuum to a $q\bar{q}$ pair, travelling back-to-back. The dilepton spectrum is computed by folding this rate with the cross-section for the process p+p$\rightarrow q\bar{q}$, which was computed using the framework of the Color Glass Condensate Effective Field Theory (CGC EFT) in the $k_\perp$-factorized limit. The resulting spectra is compatible within uncertainties with the data, and moreover, provides exciting insight into the non-perturbative phenomena that ultra-soft electromagnetic radiation can probe.

==> source/anc/Dilepton_total_YINT_MINT.dat <==
#Data for kt spectrum
#kt(GeV)	 dsigma/dkdy (low) (mb/GeV)	 dsigma/dkdy (mb/GeV)	 dsigma/dkdy (mb/GeV) (up)
0.0E+00	0.00000E+00	0.00000E+00	0.00000E+00
1.0E-02	1.46383E-03	2.16595E-03	3.29469E-03
2.0E-02	2.92766E-03	4.33190E-03	6.58938E-03
3.0E-02	4.39150E-03	6.49785E-03	9.88407E-03
4.0E-02	5.85533E-03	8.66380E-03	1.31788E-02
5.0E-02	7.31916E-03	1.08297E-02	1.64734E-02
6.0E-02	8.68582E-03	1.28512E-02	1.95466E-02
7.0E-02	1.00525E-02	1.48726E-02	2.26197E-02
8.0E-02	1.14191E-02	1.68941E-02	2.56928E-02
9.0E-02	1.27858E-02	1.89155E-02	2.87660E-02
1.0E-01	1.41524E-02	2.09370E-02	3.18391E-02
1.1E-01	1.53430E-02	2.27004E-02	3.45217E-02
1.2E-01	1.65335E-02	2.44637E-02	3.72043E-02
1.3E-01	1.77241E-02	2.62271E-02	3.98870E-02
1.4E-01	1.89146E-02	2.79905E-02	4.25696E-02
1.5E-01	2.01051E-02	2.97539E-02	4.52522E-02
1.6E-01	2.10733E-02	3.11846E-02	4.74311E-02
1.7E-01	2.20416E-02	3.26154E-02	4.96100E-02
1.8E-01	2.30098E-02	3.40462E-02	5.17890E-02
1.9E-01	2.39780E-02	3.54769E-02	5.39679E-02
2.0E-01	2.49462E-02	3.69077E-02	5.61468E-02
2.1E-01	2.56723E-02	3.79323E-02	5.77755E-02
2.2E-01	2.63985E-02	3.89568E-02	5.94043E-02
2.3E-01	2.71246E-02	3.99813E-02	6.10330E-02
2.4E-01	2.78507E-02	4.10059E-02	6.26617E-02
2.5E-01	2.85768E-02	4.20304E-02	6.42905E-02
2.6E-01	2.90137E-02	4.27877E-02	6.53744E-02
2.7E-01	2.94505E-02	4.35450E-02	6.64584E-02
2.8E-01	2.98874E-02	4.43023E-02	6.75424E-02
2.9E-01	3.03242E-02	4.50596E-02	6.86264E-02
3.0E-01	3.07611E-02	4.58169E-02	6.97104E-02
3.1E-01	3.10594E-02	4.61936E-02	7.02777E-02
3.2E-01	3.13577E-02	4.65702E-02	7.08451E-02
3.3E-01	3.16560E-02	4.69469E-02	7.14125E-02
3.4E-01	3.19543E-02	4.73236E-02	7.19799E-02
3.5E-01	3.22526E-02	4.77003E-02	7.25473E-02
3.6E-01	3.23116E-02	4.77881E-02	7.26801E-02
3.7E-01	3.23707E-02	4.78760E-02	7.28128E-02
3.8E-01	3.24298E-02	4.79638E-02	7.29455E-02
3.9E-01	3.24889E-02	4.80517E-02	7.30782E-02
4.0E-01	3.25480E-02	4.81395E-02	7.32110E-02
4.1E-01	3.24416E-02	4.79828E-02	7.29760E-02
4.2E-01	3.23352E-02	4.78260E-02	7.27411E-02
4.3E-01	3.22288E-02	4.76692E-02	7.25061E-02
4.4E-01	3.21224E-02	4.75124E-02	7.22712E-02
4.5E-01	3.20159E-02	4.73556E-02	7.20363E-02
4.6E-01	3.17874E-02	4.70155E-02	7.15206E-02
4.7E-01	3.15589E-02	4.66754E-02	7.10050E-02
4.8E-01	3.13304E-02	4.63353E-02	7.04893E-02
4.9E-01	3.11019E-02	4.59952E-02	6.99737E-02
5.0E-01	3.08734E-02	4.56551E-02	6.94580E-02
5.1E-01	3.05522E-02	4.51811E-02	6.87352E-02
5.2E-01	3.02310E-02	4.47071E-02	6.80124E-02
5.3E-01	2.99098E-02	4.42330E-02	6.72896E-02
5.4E-01	2.95886E-02	4.37590E-02	6.65668E-02
5.5E-01	2.92675E-02	4.32850E-02	6.58440E-02
5.6E-01	2.88850E-02	4.27230E-02	6.49859E-02
5.7E-01	2.85026E-02	4.21610E-02	6.41277E-02
5.8E-01	2.81202E-02	4.15990E-02	6.32695E-02
5.9E-01	2.77378E-02	4.10370E-02	6.24114E-02
6.0E-01	2.73554E-02	4.04750E-02	6.15532E-02
6.1E-01	2.69427E-02	3.98638E-02	6.06255E-02
6.2E-01	2.65299E-02	3.92527E-02	5.96978E-02
6.3E-01	2.61172E-02	3.86415E-02	5.87702E-02
6.4E-01	2.57044E-02	3.80303E-02	5.78425E-02
6.5E-01	2.52917E-02	3.74191E-02	5.69148E-02
6.6E-01	2.48696E-02	3.67917E-02	5.59639E-02
6.7E-01	2.44476E-02	3.61643E-02	5.50129E-02
6.8E-01	2.40255E-02	3.55369E-02	5.40620E-02
6.9E-01	2.36035E-02	3.49095E-02	5.31111E-02
7.0E-01	2.31814E-02	3.42821E-02	5.21601E-02
7.1E-01	2.26336E-02	3.36653E-02	5.12231E-02
7.2E-01	2.20858E-02	3.30485E-02	5.02860E-02
7.3E-01	2.15380E-02	3.24316E-02	4.93489E-02
7.4E-01	2.09902E-02	3.18148E-02	4.84118E-02
7.5E-01	2.04424E-02	3.11980E-02	4.74747E-02
7.6E-01	2.00931E-02	3.06085E-02	4.65354E-02
7.7E-01	1.97438E-02	3.00190E-02	4.55961E-02
7.8E-01	1.93945E-02	2.94296E-02	4.46567E-02
7.9E-01	1.90452E-02	2.88401E-02	4.37174E-02
8.0E-01	1.86958E-02	2.82506E-02	4.27780E-02
8.1E-01	1.81533E-02	2.76989E-02	4.19789E-02
8.2E-01	1.76107E-02	2.71472E-02	4.11798E-02
8.3E-01	1.70681E-02	2.65955E-02	4.03806E-02
8.4E-01	1.65256E-02	2.60438E-02	3.95815E-02
8.5E-01	1.59830E-02	2.54920E-02	3.87824E-02
8.6E-01	1.58889E-02	2.49837E-02	3.80100E-02
8.7E-01	1.57948E-02	2.44754E-02	3.72376E-02
8.8E-01	1.57007E-02	2.39671E-02	3.64652E-02
8.9E-01	1.56066E-02	2.34588E-02	3.56928E-02
9.0E-01	1.55125E-02	2.29505E-02	3.49204E-02
9.1E-01	1.52022E-02	2.24834E-02	3.38952E-02
9.2E-01	1.48920E-02	2.20162E-02	3.28700E-02
9.3E-01	1.45818E-02	2.15491E-02	3.18447E-02
9.4E-01	1.42715E-02	2.10820E-02	3.08195E-02
9.5E-01	1.39613E-02	2.06148E-02	2.97943E-02
9.6E-01	1.36800E-02	2.02070E-02	2.94862E-02
9.7E-01	1.33987E-02	1.97992E-02	2.91780E-02
9.8E-01	1.31174E-02	1.93914E-02	2.88699E-02
9.9E-01	1.28361E-02	1.89836E-02	2.85617E-02
1.0E+00	1.25549E-02	1.85758E-02	2.82536E-02


==> source/anc/Dilepton_total_YINT_PINT.dat <==
#Data for M spectrum
#M(GeV)	 dsigma/dMdy (low) (mb/GeV)	 dsigma/dMdy (mb/GeV)	 dsigma/dMdy (mb/GeV) (up)
1.500E-01	7.34157E-02	1.08595E-01	1.65161E-01
1.545E-01	7.14047E-02	1.05620E-01	1.60635E-01
1.590E-01	6.93938E-02	1.02646E-01	1.56110E-01
1.635E-01	6.73828E-02	9.96717E-02	1.51584E-01
1.680E-01	6.53718E-02	9.66973E-02	1.47058E-01
1.725E-01	6.33609E-02	9.37230E-02	1.42533E-01
1.770E-01	6.15479E-02	9.10447E-02	1.38459E-01
1.815E-01	5.99824E-02	8.87365E-02	1.34950E-01
1.860E-01	5.84169E-02	8.64283E-02	1.31442E-01
1.905E-01	5.68515E-02	8.41201E-02	1.27933E-01
1.950E-01	5.52860E-02	8.18119E-02	1.24424E-01
1.995E-01	5.37205E-02	7.95037E-02	1.20915E-01
2.040E-01	5.24240E-02	7.75799E-02	1.17992E-01
2.085E-01	5.11611E-02	7.57043E-02	1.15143E-01
2.130E-01	4.98982E-02	7.38286E-02	1.12293E-01
2.175E-01	4.86353E-02	7.19529E-02	1.09444E-01
2.220E-01	4.73724E-02	7.00773E-02	1.06594E-01
2.265E-01	4.61772E-02	6.83035E-02	1.03900E-01
2.310E-01	4.51174E-02	6.67335E-02	1.01518E-01
2.355E-01	4.40576E-02	6.51636E-02	9.91347E-02
2.400E-01	4.29979E-02	6.35936E-02	9.67518E-02
2.445E-01	4.19381E-02	6.20237E-02	9.43689E-02
2.490E-01	4.08783E-02	6.04537E-02	9.19860E-02
2.535E-01	3.99378E-02	5.90640E-02	8.98693E-02
2.580E-01	3.90313E-02	5.77257E-02	8.78287E-02
2.625E-01	3.81248E-02	5.63875E-02	8.57880E-02
2.670E-01	3.72183E-02	5.50493E-02	8.37473E-02
2.715E-01	3.63119E-02	5.37110E-02	8.17067E-02
2.760E-01	3.54315E-02	5.24111E-02	7.97256E-02
2.805E-01	3.46426E-02	5.12452E-02	7.79530E-02
2.850E-01	3.38536E-02	5.00792E-02	7.61805E-02
2.895E-01	3.30647E-02	4.89133E-02	7.44079E-02
2.940E-01	3.22758E-02	4.77474E-02	7.26353E-02
2.985E-01	3.14868E-02	4.65814E-02	7.08628E-02
3.030E-01	3.07658E-02	4.55143E-02	6.92369E-02
3.075E-01	3.00786E-02	4.44966E-02	6.76844E-02
3.120E-01	2.93915E-02	4.34788E-02	6.61319E-02
3.165E-01	2.87043E-02	4.24611E-02	6.45794E-02
3.210E-01	2.80171E-02	4.14433E-02	6.30269E-02
3.255E-01	2.73386E-02	4.04386E-02	6.14945E-02
3.300E-01	2.67290E-02	3.95380E-02	6.01226E-02
3.345E-01	2.61195E-02	3.86374E-02	5.87508E-02
3.390E-01	2.55099E-02	3.77368E-02	5.73789E-02
3.435E-01	2.49004E-02	3.68362E-02	5.60071E-02
3.480E-01	2.42908E-02	3.59356E-02	5.46352E-02
3.525E-01	2.37191E-02	3.50913E-02	5.33504E-02
3.570E-01	2.31778E-02	3.42920E-02	5.21352E-02
3.615E-01	2.26365E-02	3.34927E-02	5.09200E-02
3.660E-01	2.20951E-02	3.26935E-02	4.97048E-02
3.705E-01	2.15538E-02	3.18942E-02	4.84896E-02
3.750E-01	2.10125E-02	3.10950E-02	4.72744E-02
3.795E-01	2.05304E-02	3.03798E-02	4.61950E-02
3.840E-01	2.00483E-02	2.96646E-02	4.51156E-02
3.885E-01	1.95662E-02	2.89494E-02	4.40362E-02
3.930E-01	1.90841E-02	2.82342E-02	4.29568E-02
3.975E-01	1.86020E-02	2.75190E-02	4.18774E-02
4.020E-01	1.81445E-02	2.68407E-02	4.08498E-02
4.065E-01	1.77178E-02	2.62085E-02	3.98869E-02
4.110E-01	1.72911E-02	2.55763E-02	3.89240E-02
4.155E-01	1.68644E-02	2.49441E-02	3.79611E-02
4.200E-01	1.64377E-02	2.43119E-02	3.69982E-02
4.245E-01	1.60110E-02	2.36797E-02	3.60353E-02
4.290E-01	1.56252E-02	2.31089E-02	3.51656E-02
4.335E-01	1.52445E-02	2.25458E-02	3.43074E-02
4.380E-01	1.48638E-02	2.19827E-02	3.34493E-02
4.425E-01	1.44831E-02	2.14196E-02	3.25912E-02
4.470E-01	1.41025E-02	2.08565E-02	3.17330E-02
4.515E-01	1.37359E-02	2.02874E-02	3.09072E-02
4.560E-01	1.33977E-02	1.97061E-02	3.01461E-02
4.605E-01	1.30595E-02	1.91249E-02	2.93849E-02
4.650E-01	1.27214E-02	1.85436E-02	2.86238E-02
4.695E-01	1.23832E-02	1.79624E-02	2.78626E-02
4.740E-01	1.20450E-02	1.73812E-02	2.71014E-02
4.785E-01	1.17377E-02	1.69713E-02	2.64084E-02
4.830E-01	1.14392E-02	1.66105E-02	2.57349E-02
4.875E-01	1.11406E-02	1.62497E-02	2.50613E-02
4.920E-01	1.08421E-02	1.58889E-02	2.43878E-02
4.965E-01	1.05436E-02	1.55281E-02	2.37142E-02
5.010E-01	1.02527E-02	1.51608E-02	2.30585E-02
5.055E-01	9.98838E-03	1.47711E-02	2.24651E-02
5.100E-01	9.72406E-03	1.43814E-02	2.18717E-02
5.145E-01	9.45973E-03	1.39917E-02	2.12783E-02
5.190E-01	9.19540E-03	1.36020E-02	2.06849E-02
5.235E-01	8.93107E-03	1.32123E-02	2.00915E-02
5.280E-01	8.68809E-03	1.28535E-02	1.95470E-02
5.325E-01	8.45577E-03	1.25102E-02	1.90268E-02
5.370E-01	8.22345E-03	1.21669E-02	1.85067E-02
5.415E-01	7.99114E-03	1.18237E-02	1.79866E-02
5.460E-01	7.75882E-03	1.14804E-02	1.74665E-02
5.505E-01	7.52979E-03	1.11419E-02	1.69534E-02
5.550E-01	7.32705E-03	1.08416E-02	1.64963E-02
5.595E-01	7.12430E-03	1.05414E-02	1.60392E-02
5.640E-01	6.92155E-03	1.02412E-02	1.55821E-02
5.685E-01	6.71881E-03	9.94092E-03	1.51250E-02
5.730E-01	6.51606E-03	9.64067E-03	1.46679E-02
5.775E-01	6.24535E-03	9.36202E-03	1.42435E-02
5.820E-01	5.92028E-03	9.10063E-03	1.38451E-02
5.865E-01	5.59520E-03	8.83925E-03	1.34468E-02
5.910E-01	5.27012E-03	8.57787E-03	1.30485E-02
5.955E-01	4.94504E-03	8.31648E-03	1.26501E-02
6.000E-01	4.61996E-03	8.05510E-03	1.22518E-02

